Boosting Video Captioning with Dynamic Loss Network

Video captioning is one of the challenging problems at the intersection of vision and language, having many real-life applications in video retrieval, video surveillance, assisting visually challenged people, Human-machine interface, and many more. Recent deep learning based methods have shown promising results but are still on the lower side than other vision tasks (such as image classification, object detection). A significant drawback with existing video captioning methods is that they are optimized over cross-entropy loss function, which is uncorrelated to the de facto evaluation metrics (BLEU, METEOR, CIDER, ROUGE). In other words, cross-entropy is not a proper surrogate of the true loss function for video captioning. To mitigate this, methods like REINFORCE, Actor-Critic, and Minimum Risk Training (MRT) have been applied but have limitations and are not very effective. This paper proposes an alternate solution by introducing a dynamic loss network (DLN), providing an additional feedback signal that reflects the evaluation metrics directly. Our solution proves to be more efficient than other solutions and can be easily adapted to similar tasks. Our results on Microsoft Research Video Description Corpus (MSVD) and MSR-Video to Text (MSRVTT) datasets outperform previous methods.

==> temp.txt <==

\bibitem{s2vt_ref}
Subhashini Venugopalan and Marcus Rohrbach and Jeffrey Donahue and Raymond Mooney and Trevor Darrell and Kate Saenko. Sequence to sequence-video to text. In Proceedings of the IEEE international conference on computer vision, pp. 4534--4542. 2015.

\bibitem{s2vt_ref}S. Venugopalan, M. Rohrbach, J. Donahue, R. Mooney, T. Darrell, and K. Saenko, “Sequence to sequence -- video to text,” 2015 IEEE International Conference on Computer Vision (ICCV), 2015. 

\bibitem{marn_ref}
Wenjie Pei and Jiyuan Zhang and Xiangrong Wang and Lei Ke and Xiaoyong Shen and Yu-Wing Tai.
Memory-attended recurrent network for video captioning. In IEEE Conference on Computer Vision and Pattern Recognition, CVPR 2019, pp. 8347--8356, 2019.

\bibitem{objtrl_ref}
Ziqi, Zhang and Yaya Shi and Chunfeng Yuan and Bing Li and Peijin Wang and Weiming Hu and Zhengjun Zha.
Object Relational Graph with Teacher-Recommended Learning for Video Captioning. In IEEE Conference on Computer Vision and Pattern Recognition, CVPR 2020.

\bibitem{meanpool_ref}
S. Venugopalan, H. Xu, J. Donahue, M. Rohrbach, R. Mooney, and K. Saenko. Translating videos to natural language using deep recurrent neural networks. In NAACLHLT, 2015.

\bibitem{salstm_ref}
Yao, Li and Torabi, Atousa and Cho, Kyunghyun and Ballas, Nicolas and Pal, Christopher and Larochelle, Hugo and Courville, Aaron. (2015). Describing Videos by Exploiting Temporal Structure. 10.1109/ICCV.2015.512. 

\bibitem{recnet_ref}
Bairui Wang, Lin Ma, Wei Zhang, and Wei Liu. Reconstruction network for video captioning. In 2018 IEEE Conference on Computer Vision and Pattern Recognition, CVPR 2018,
Salt Lake City, UT, USA, June 18-22, 2018, pages 7622–7631, 2018.


%Related Work in other domain

\bibitem{mt2_ref}
Bahdanau, Dzmitry, Cho, Kyunghyun, and Bengio, Yoshua. Neural machine translation by jointly learning to align and translate. arXiv:1409.0473, September 2014.

\bibitem{imgcap1_ref}
O. Vinyals, A. Toshev, S. Bengio and D. Erhan, "Show and tell: A neural image caption generator," 2015 IEEE Conference on Computer Vision and Pattern Recognition (CVPR), Boston, MA, USA, 2015, pp. 3156-3164, doi: 10.1109/CVPR.2015.7298935.

\bibitem{imgcap2_ref}
J. Lu, C. Xiong, D. Parikh and R. Socher, "Knowing When to Look: Adaptive Attention via a Visual Sentinel for Image Captioning," 2017 IEEE Conference on Computer Vision and Pattern Recognition (CVPR), Honolulu, HI, USA, 2017, pp. 3242-3250, doi: 10.1109/CVPR.2017.345.

\bibitem{reinforce_ref}
Marc’Aurelio Ranzato, Sumit Chopra, Michael Auli, and Wojciech Zaremba. Sequence level training with recurrent neural networks. ICLR, 2015
\bibitem{reinforce_original_ref}
Ronald J. Williams. Simple statistical gradient-following algorithms for connectionist reinforcement learning. In Machine Learning, pages 229–256, 1992
\bibitem{selfcritical_ref}
Steven J. Rennie and Etienne Marcheret and Youssef Mroueh and Jerret Ross and Vaibhava Goel. Self-critical Sequence Training for Image Captioning. CoRR. abs/1612.00563, 2016.
\bibitem{actorcritic_ref}
Richard S. Sutton and Andrew G. Barto. Reinforcement learning: An introduction. MIT Press, 1998.
\bibitem{lowerboundbleu_ref}
Vlad Zhukov and Maksim Kretov. Differentiable lower bound for expected {BLEU} score. CoRR. abs/1712.04708, 2017.
\bibitem{fonollosa_ref}
Noe Casas and José A.R. Fonollosa and Marta R. Costa-jussà. A differentiable BLEU loss. Analysis and first results. ICLR, 2018.

%Datasets Ref

\bibitem{msrvtt_ref}
J. Xu, T. Mei, T. Yao, and Y. Rui. Msr-vtt: A large video description dataset for bridging video and language. CVPR, June 2016

\bibitem{imagenet_ref}
Olga Russakovsky, Jia Deng, Hao Su, Jonathan Krause, Sanjeev Satheesh, Sean Ma, Zhiheng Huang, Andrej Karpathy, Aditya Khosla, Michael S. Bernstein, Alexander C. Berg, and Fei-Fei Li. Imagenet large scale visual recognition challenge. International Journal of Computer Vision, 115(3):211–252, 2015.

\bibitem{msvd_ref}
D. L. Chen and W. B. Dolan. Collecting highly parallel data for paraphrase evaluation. In Proceedings of the 49th Annual Meeting of the Association for Computational Linguistics: Human Language Technologies-Volume 1, pages 190–200. Association for Computational Linguistics, 2011.

\bibitem{mscoco_ref}
Tsung-Yi Lin, Michael Maire, Serge J. Belongie, Lubomir D. Bourdev, Ross B. Girshick, James Hays, Pietro Perona, Deva Ramanan, Piotr Dollar, and C. Lawrence Zitnick. Microsoft ´
COCO: common objects in context. ECCV, 2014.


%Metric Reference

\bibitem{bleu_ref}
K. Papineni, S. Roukos, T. Ward, and W.-J. Zhu. Bleu: a method for automatic evaluation of machine translation. In Proceedings of the 40th annual meeting on association for
computational linguistics, pages 311–318. Association for Computational Linguistics, 2002.

\bibitem{meteor_ref}
S. Banerjee and A. Lavie. Meteor: An automatic metric for mt evaluation with improved correlation with human judgments. In ACL workshop on intrinsic and extrinsic evaluation measures for machine translation and/or summarization, volume 29, pages 65–72, 2005.

\bibitem{rougel_ref}
C.-Y. Lin. Rouge: A package for automatic evaluation of summaries. In Text summarization branches out: Proceedings of the ACL-04 workshop, volume 8. Barcelona, Spain, 2004.

\bibitem{cider_ref}
R. Vedantam, C. Lawrence Zitnick, and D. Parikh. Cider: Consensus-based image description evaluation. In CVPR, 2015.

%Tools and others
 
\bibitem{nltk_ref}
Bird S, Klein E, Loper E. Natural language processing with Python. Analyzing text with the natural language toolkit.Reilly Media, Inc." 2009.

\bibitem{bert_ref}
Devlin, Jacob  and Chang, Ming-Wei  and Lee, Kenton  and Toutanova, Kristina. Pre-training of Deep Bidirectional Transformers for Language Understanding. Proceedings of the 2019 Conference of the North {A}merican Chapter of the Association for Computational Linguistics: Human Language Technologies, Volume 1.Association for Computational Linguistics.

\bibitem{gpt_ref}
Radford, Alec and Wu, Jeff and Child, Rewon and Luan, David and Amodei, Dario and Sutskever, Ilya. Language Models are Unsupervised Multitask Learners. 2019.

\bibitem{transformerxl_ref}
Dai, Zihang and Yang, Zhilin and Yang, Yiming and Carbonell, Jaime and Le, Quoc and Salakhutdinov, Ruslan. (2019). Transformer-XL: Attentive Language Models beyond a Fixed-Length Context. 2978-2988. 10.18653/v1/P19-1285. 

%\bibitem{vgg_ref}
%J. Xu, T. Mei, T. Yao, and Y. Rui. Msr-vtt: A large video description dataset for bridging video and %language. In CVPR,2016



\bibitem{adam_ref}
D. P. Kingma and J. Ba. Adam: A method for stochastic optimization. arXiv preprint arXiv:1412.6980, 2014.

\bibitem{transformer_ref}
Vaswani, Ashish and Shazeer, Noam and Parmar, Niki and Uszkoreit, Jakob and Jones, Llion and Gomez, Aidan and Kaiser, Lukasz and Polosukhin, Illia. (2017). Attention Is All You Need. 

\bibitem{multimodal_ref}
V. Ramanishka, A. Das, D. H. Park, S. Venugopalan, L. A.
Hendricks, M. Rohrbach, and K. . Multimodal video description. In ACM Multimedia Conference, 2016.


%related work in Video Captioning (2nd group)

\bibitem{m3_ref}
Junbo Wang and Wei Wang and Yan Huang and Liang Wang and Tieniu Tan. M3: Multimodal memory modelling for video captioning. In Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition, 2018.

\bibitem{oabtg_ref}
Junchao Zhang and Yuxin Peng. Object-aware Aggregation with Bidirectional Temporal Graph for Video Captioning. In Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition, 2019.

\bibitem{stgkd_ref}
Boxiao Pan and Haoye Cai and De{-}An Huang and Kuan{-}Hui Lee and Adrien Gaidon and Ehsan Adeli and Juan Carlos Niebles. Spatio-Temporal Graph for Video Captioning With Knowledge Distillation. In Proceedings of the IEEE/CVF Conference on Computer Vision
and Pattern Recognition, 2020.

\bibitem{orgtrl_ref}
Ziqi, Zhang and Yaya Shi and Chunfeng Yuan and Bing Li and Peijin Wang and Weiming Hu and Zhengjun Zha. Object Relational Graph with Teacher Recommended Learning for Video Captioning. In Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition, 2020.

\bibitem{sgn_ref}
Hobin Ryu and Sunghun Kang and Haeyong Kang and Chang D. Yoo. Semantic Grouping Network for Video Captioning. Thirty-Fifth {AAAI} Conference on Artificial Intelligence, {AAAI} 2021.

\bibitem{picknet_ref}
Yangyu Chen and Shuhui Wang and Weigang Zhang and Qingming Huang. Less Is More: Picking Informative Frames for Video Captioning. In Proceedings of the European Conference on Computer
Vision, 2018.

\bibitem{hrnn_ref}
Haonan Yu and Jiang Wang and Zhiheng Huang and Yi Yang and Wei Xu. Video paragraph captioning using hierarchical recurrent neural networks. In Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition, 2016.

\bibitem{grueve_ref}
Nayyer Aafaq and Naveed Akhtar and Wei Liu and Syed Zulqarnain Gilani and Ajmal Mian. Spatio-temporal dynamics and semantic attribute enriched visual encoding for video captioning. In IEEE Conference on Computer Vision and Pattern Recognition, CVPR 2019, pages 12487–12496, 2019.

\bibitem{saat_ref}
Qi Zheng and Chaoyue Wang and Dacheng Tao. Syntax-Aware Action Targeting for Video Captioning. In Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition, 2020.

\bibitem{hlstmatt_ref}
Jingkuan Song and Lianli Gao and Zhao Guo and Wu Liu and Dongxiang Zhang and Heng Tao Shen. Hierarchical LSTM with Adjusted Temporal Attention for Video Captioning. In Proceedings of the 26th International Joint Conference on Artificial Intelligence, 2017.

\bibitem{poscg_ref}
Bairui Wang and Lin Ma and Wei Zhang and Wenhao Jiang and Jingwen Wang and Wei Liu. Controllable Video Captioning With {POS} Sequence Guidance Based on Gated Fusion Network. In The IEEE International Conference on Computer Vision (ICCV), 2019.

\bibitem{vit_ref}Alexey Dosovitskiy and Lucas Beyer and Alexander Kolesnikov and Dirk Weissenborn and Xiaohua Zhai and Thomas Unterthiner and Mostafa Dehghani and Matthias Minderer and Georg Heigold and Sylvain Gelly and Jakob Uszkoreit and Neil Houlsby. An Image is Worth 16x16 Words: Transformers for Image Recognition at Scale. 9th International Conference on Learning Representations, {ICLR} 2021, Virtual Event, Austria, 2021.

\bibitem{c3d_ref}Kensho Hara and Hirokatsu Kataoka and Yutaka Satoh. Can spatiotemporal 3d cnns retrace the history of 2d cnns and imagenet? In Proceedings of the IEEE Conference on Computer Vision
and Pattern Recognition, 2018.

\bibitem{resnext_ref} Saining Xie and Ross B. Girshick and Piotr Doll{\'{a}}r and Zhuowen Tu and Kaiming He. Aggregated Residual Transformations for Deep Neural Networks. In IEEE Conference on Computer Vision and Pattern Recognition, CVPR 2017, pages 5987–5995, 2017.

\bibitem{fasterrcnn_ref}Shaoqing Ren and Kaiming He and Ross B. Girshick and Jian Sun. Faster {R-CNN:} Towards Real-Time Object Detection with Region Proposal Networks. {IEEE} Trans. Pattern Anal. Mach. Intell. 2017.

\bibitem{mrt_ref}Shiqi Shen and Yong Cheng and Zhongjun He and W. He and Hua Wu and Maosong Sun and Yang Liu. Minimum Risk Training for Neural Machine Translation. CoRR, abs/1512.02433, 2015.

\bibitem{mrt2_ref}Chaojun Wang and Rico Sennrich. On Exposure Bias, Hallucination and Domain Shift in Neural Machine Translation. Proceedings of the 58th Annual Meeting of the Association for Computational
Linguistics, {ACL} 2020, Online, July 5-10, 2020.

